Generalizing the Invertible Matrix Theorem with Linear Relations using Graphical Linear Algebra

Linear algebra's main concerns are sets of vectors, linear functions, subspaces, linear systems, matrices and concepts about those, such as whether the solution of linear system exists or is unique; a set of vectors is linearly independent or spans the whole space; a linear function has a right or a left inverse; a linear function is surjective or injective; and the kernel of a matrix is trivial or the its image is full. The Invertible Matrix Theorem ties all these ideas and many others together. Many modern linear algebra books use this theorem as a guiding principle to explain many connections in linear algebra. The main idea is to separately characterize whether the linear function is surjective or injective. The proof usually uses a matrix decomposition as the key step. However, the invertible matrix theorem deals with a single linear function, a single set of vectors, a single subspace, and a single matrix. In this work, we generalize part of the invertible matrix theorem to results about a pair of linear functions, a pair of sets of vectors, a pair of subspaces, and a single linear relation. The main idea is to separately characterize the linear relation's fundamental properties -- whether it is surjective, injective, deterministic and total. Our proof uses a decomposition of a linear relation as the key step. Unfortunately, reasoning with linear relations in classical notation requires applying many rules besides shuffling quantifiers and variables around, which can obscure the symmetries in the results. Therefore, this work employs graphical linear algebra, a two-dimensional diagrammatic syntax with the fundamental rules of linear relations built-in.

==> tikz/figures/Appendix/add-bimonoid-unit-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=White] (1) at (0, 0.5) {};
		\node [style=White] (2) at (0, -0.5) {};
		\node [style=none] (3) at (2, 0.5) {};
		\node [style=none] (4) at (2, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3.center);
		\draw (2) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/Appendix/add-copy-bimonoid-counit-1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Black] (0) at (1, 0.5) {};
		\node [style=none] (1) at (-0.5, -0.5) {};
		\node [style=none] (2) at (-0.5, 0.5) {};
		\node [style=Black] (3) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/Appendix/bone-black.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Black] (0) at (-2, 0) {};
		\node [style=Black] (1) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/Appendix/bone-white-black.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=White] (1) at (0, 0) {};
		\node [style=Black] (3) at (2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/Appendix/color1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0.5, 0) {};
		\node [style=none] (2) at (3.25, 0) {};
		\node [style=RelGray] (15) at (2, 0) {$R$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/Appendix/id.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, 0) {};
		\node [style=none] (1) at (-1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/Appendix/sim-RS.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Rel] (0) at (-1, 0) {$R$};
		\node [style=Rel] (1) at (1, 0) {$S$};
		\node [style=none] (2) at (-2.75, 0) {};
		\node [style=none] (3) at (2.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1);
		\draw (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/Appendix/sim-RScolor.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=RelGray] (0) at (-1, 0) {$R$};
		\node [style=RelGray] (1) at (1, 0) {$S$};
		\node [style=none] (2) at (-2.75, 0) {};
		\node [style=none] (3) at (2.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1);
		\draw (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/Appendix/sim-SR.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=CoRel] (1) at (-1, 0) {$S$};
		\node [style=none] (2) at (-2.5, 0) {};
		\node [style=CoRel] (3) at (1, 0) {$R$};
		\node [style=none] (4) at (2.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
		\draw (1) to (3);
		\draw (3) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/Appendix/subspace.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Rel] (0) at (0, 0) {$V$};
		\node [style=none] (1) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/four_lemma/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Map] (0) at (0, 0) {$n$};
		\node [style=Black] (1) at (-1.5, 0) {};
		\node [style=none] (2) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/four_lemma/step14.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=CoMap] (0) at (1.25, 0) {$t$};
		\node [style=none] (8) at (2.5, 0) {};
		\node [style=CoMap] (9) at (-0.5, 0) {$u$};
		\node [style=White] (10) at (-2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (8.center);
		\draw (10) to (9);
		\draw (9) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/four_lemma/step15.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=CoMap] (0) at (1.25, 0) {$t$};
		\node [style=none] (8) at (2.5, 0) {};
		\node [style=Map] (9) at (-0.5, 0) {$t$};
		\node [style=Black] (10) at (-2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (8.center);
		\draw (10) to (9);
		\draw (9) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/rank_lemma/stat1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Map] (0) at (-1.5, 0) {$A_{\mbox{sur}}$};
		\node [style=Map] (1) at (1.5, 0) {$D_{\mbox{inj}}$};
		\node [style=none] (2) at (-3.5, 0) {};
		\node [style=none] (3) at (3.5, 0) {};
		\node [style=none] (4) at (0, 0.25) {$\scriptstyle{R}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1);
		\draw (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/rank_lemma/stat2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Map] (0) at (-1.25, 0) {$B$};
		\node [style=Map] (1) at (1.25, 0) {$C$};
		\node [style=none] (2) at (-2.5, 0) {};
		\node [style=none] (3) at (2.5, 0) {};
		\node [style=none] (4) at (0, 0.25) {$\scriptstyle{K}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1);
		\draw (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/rank_lemma/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Map] (0) at (2.5, 0) {$D_{\mbox{inj}}$};
		\node [style=CoMap] (1) at (4.75, 0) {$C$};
		\node [style=none] (2) at (0.5, 0) {};
		\node [style=none] (3) at (6.25, 0) {};
		\node [style=none] (4) at (-1.5, 0.25) {$\scriptstyle{K}$};
		\node [style=CoMap] (5) at (-4.75, 0) {$A_{\mbox{sur}}$};
		\node [style=Map] (6) at (-2.75, 0) {$B$};
		\node [style=none] (7) at (-6.75, 0) {};
		\node [style=none] (8) at (-0.75, 0) {};
		\node [style=none] (9) at (-6.25, 0.25) {$\scriptstyle{R}$};
		\node [style=none] (10) at (0, 0) {$\subseteq$};
		\node [style=none] (11) at (1, 0.25) {$\scriptstyle{R}$};
		\node [style=none] (12) at (5.75, 0.25) {$\scriptstyle{K}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1);
		\draw (1) to (3.center);
		\draw (7.center) to (5);
		\draw (5) to (6);
		\draw (6) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/rank_lemma/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Map] (0) at (-1.25, 0) {$D_{\mbox{inj}}$};
		\node [style=CoMap] (1) at (1, 0) {$C$};
		\node [style=White] (3) at (2.5, 0) {};
		\node [style=none] (13) at (-3.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (3);
		\draw (13.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/rank_lemma/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Map] (0) at (-1.25, 0) {$D_{\mbox{inj}}$};
		\node [style=White] (1) at (1, 0) {};
		\node [style=none] (13) at (-3.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (13.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/rank_lemma/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Map] (0) at (-1.25, 0) {$D_{\mbox{inj}}$};
		\node [style=CoMap] (1) at (1, 0) {$C$};
		\node [style=Black] (3) at (2.5, 0) {};
		\node [style=none] (13) at (-3.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (3);
		\draw (13.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/rank_lemma/step5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=CoMap] (0) at (-1.25, 0) {$A_{\mbox{sur}}$};
		\node [style=Map] (1) at (1, 0) {$B$};
		\node [style=Black] (3) at (2.5, 0) {};
		\node [style=none] (13) at (-3.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (3);
		\draw (13.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/rank_lemma/step6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=CoMap] (0) at (-1.25, 0) {$A_{\mbox{sur}}$};
		\node [style=Black] (1) at (1, 0) {};
		\node [style=none] (13) at (-3.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (13.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/rank_lemma/step7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Map] (0) at (-1.5, 0) {$D_{\mbox{inj}}$};
		\node [style=CoMap] (1) at (0.75, 0) {$C$};
		\node [style=none] (2) at (-3.5, 0) {};
		\node [style=none] (3) at (2.25, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1);
		\draw (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/snake_lemma/hip.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Map] (0) at (0, 0) {$\beta$};
		\node [style=CoMap] (1) at (-2, 0) {$\epsilon$};
		\node [style=Map] (2) at (-4, 0) {$\eta$};
		\node [style=none] (3) at (-6, 0) {};
		\node [style=CoMap] (4) at (2, 0) {$\iota$};
		\node [style=Map] (5) at (4, 0) {$\zeta$};
		\node [style=none] (6) at (6, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
		\draw (2) to (1);
		\draw [in=180, out=0] (1) to (0);
		\draw (0) to (4);
		\draw (4) to (5);
		\draw (5) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/snake_lemma/step1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Map] (0) at (0, 0) {$\beta$};
		\node [style=CoMap] (1) at (-2, 0) {$\epsilon$};
		\node [style=Map] (2) at (-4, 0) {$\eta$};
		\node [style=White] (3) at (-6, 0) {};
		\node [style=CoMap] (4) at (2, 0) {$\iota$};
		\node [style=Map] (5) at (4, 0) {$\zeta$};
		\node [style=none] (6) at (6, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2);
		\draw (2) to (1);
		\draw [in=180, out=0] (1) to (0);
		\draw (0) to (4);
		\draw (4) to (5);
		\draw (5) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/snake_lemma/step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Map] (0) at (0, 0) {$\beta$};
		\node [style=CoMap] (1) at (-2, 0) {$\epsilon$};
		\node [style=White] (2) at (-4, 0) {};
		\node [style=CoMap] (4) at (2, 0) {$\iota$};
		\node [style=Map] (5) at (4, 0) {$\zeta$};
		\node [style=none] (6) at (6, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1);
		\draw [in=180, out=0] (1) to (0);
		\draw (0) to (4);
		\draw (4) to (5);
		\draw (5) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/snake_lemma/step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Map] (0) at (0, 0) {$\beta$};
		\node [style=Map] (1) at (-2, 0) {$\delta$};
		\node [style=Black] (2) at (-4, 0) {};
		\node [style=CoMap] (4) at (2, 0) {$\iota$};
		\node [style=Map] (5) at (4, 0) {$\zeta$};
		\node [style=none] (6) at (6, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1);
		\draw [in=180, out=0] (1) to (0);
		\draw (0) to (4);
		\draw (4) to (5);
		\draw (5) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/snake_lemma/step4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Map] (0) at (0, 0) {$\iota$};
		\node [style=Map] (1) at (-2, 0) {$\alpha$};
		\node [style=Black] (2) at (-4, 0) {};
		\node [style=CoMap] (4) at (2, 0) {$\iota$};
		\node [style=Map] (5) at (4, 0) {$\zeta$};
		\node [style=none] (6) at (6, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1);
		\draw [in=180, out=0] (1) to (0);
		\draw (0) to (4);
		\draw (4) to (5);
		\draw (5) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/snake_lemma/step5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Map] (1) at (-1, 0) {$\alpha$};
		\node [style=Black] (2) at (-3, 0) {};
		\node [style=Map] (5) at (1, 0) {$\zeta$};
		\node [style=none] (6) at (3, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1);
		\draw (5) to (6.center);
		\draw (1) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/other_results/snake_lemma/step6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=CoMap] (1) at (-1, 0) {$\zeta$};
		\node [style=White] (2) at (-3, 0) {};
		\node [style=Map] (5) at (1, 0) {$\zeta$};
		\node [style=none] (6) at (3, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1);
		\draw (5) to (6.center);
		\draw (1) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/rcd_for_cospan/lemma_break/grr_lemma.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=White] (0) at (-4, 0.25) {};
		\node [style=none] (1) at (-4, -0.25) {};
		\node [style=Map] (2) at (-2, 0) {$A$};
		\node [style=none] (3) at (-2, 0.25) {};
		\node [style=none] (4) at (-2, -0.25) {};
		\node [style=none] (5) at (-0.75, 0) {};
		\node [style=none] (6) at (0, 0) {$=$};
		\node [style=none] (7) at (0.75, 0) {};
		\node [style=Map] (8) at (2.5, 0) {$A_2$};
		\node [style=none] (9) at (4.25, 0) {};
		\node [style=none] (10) at (-3.25, 0.5) {$\scriptstyle{n_1}$};
		\node [style=none] (11) at (-3.25, 0) {$\scriptstyle{n_2}$};
		\node [style=none] (12) at (1.25, 0.25) {$\scriptstyle{n_2}$};
		\node [style=none] (13) at (-1, 0.25) {$\scriptstyle{m}$};
		\node [style=none] (14) at (3.75, 0.25) {$\scriptstyle{m}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3.center);
		\draw (1.center) to (4.center);
		\draw (2) to (5.center);
		\draw (7.center) to (8);
		\draw (8) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/rcd_for_pairs_of_matrices/Lemma2/idaprova1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2.25, 0) {};
		\node [style=Map] (1) at (1, 0) {$B_2$};
		\node [style=Rel] (2) at (-0.75, 0) {$A_2$};
		\node [style=none] (3) at (-2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
		\draw (2) to (1);
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/rcd_for_pairs_of_matrices/Lemma2/idaprova4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (2.5, 0) {};
		\node [style=Rel] (3) at (1, 0) {$B_1$};
		\node [style=Map] (4) at (-0.75, 0) {$A_1$};
		\node [style=none] (5) at (-2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2.center);
		\draw (5.center) to (4);
		\draw (4) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/rcd_for_pairs_of_matrices/Lemma2/voltaprova1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2.5, 0) {};
		\node [style=Rel] (1) at (1, 0) {$A_2$};
		\node [style=CoMap] (2) at (-0.75, 0) {$A_1$};
		\node [style=none] (3) at (-2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
		\draw (2) to (1);
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/rcd_for_pairs_of_matrices/Lemma2/voltaprova4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (2.5, 0) {};
		\node [style=CoMap] (3) at (1, 0) {$B_2$};
		\node [style=Rel] (4) at (-0.75, 0) {$B_1$};
		\node [style=none] (5) at (-2.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2.center);
		\draw (5.center) to (4);
		\draw (4) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/rcd_for_pairs_of_matrices/TheoremAbstract/item2/step5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7) at (-1.75, 0) {};
		\node [style=Map] (8) at (-0.75, 0) {$D_2$};
		\node [style=Map] (9) at (0.75, 0) {$H$};
		\node [style=none] (10) at (1.75, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (8);
		\draw (8) to (9);
		\draw (9) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/rcd_for_pairs_of_matrices/UMP/lemma1_step2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=Rel] (2) at (-0.25, 0) {$B_1$};
		\node [style=Map] (3) at (-2, 0) {$A_1$};
		\node [style=none] (4) at (-3.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2);
		\draw (2) to (1.center);
		\draw (4.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/rcd_for_pairs_of_matrices/UMP/lemma1_step3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (1.5, 0) {};
		\node [style=Rel] (2) at (-0.25, 0) {$A_2$};
		\node [style=CoMap] (3) at (-2, 0) {$A_1$};
		\node [style=none] (4) at (-3.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2);
		\draw (2) to (1.center);
		\draw (4.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/subspaces/A.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Rel] (0) at (0, 0) {$A$};
		\node [style=none] (1) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/figures/subspaces/B.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Rel] (0) at (0, 0) {$B$};
		\node [style=none] (1) at (1.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

